How many explosions does one need? -- Quantifying supernovae in globular clusters from iron abundance spreads

Many globular clusters (GCs) are known to host multiple populations distinguishable by their light-element content. Less common are GCs displaying iron abundance spreads which are seen as evidence for enrichment through core collapse supernovae (SNe). We present a simple analytical method to estimate the number of SNe required to have occurred in a GC from its metallicity and iron abundance spread. We then use this result to estimate how long star formation (SF) lasted to build the GC. We apply our method to up-to-date measurements and find that, assuming the correctness of these measurements, multiple SNe (up to $10^5$) are required in most GCs with iron abundance spreads. The number of SNe events which contributed to the enrichment of the GCs studied here is typically a factor of 10 less than the expected number of SNe in a canonical initial mass function (IMF). This indicates that gas expulsion from the forming GC occurred after the first 10 per cent of SNe exploded. We compute that for the GCs typically SF ends after only a few Myr (extending up to $\approx 30 ~\rm Myr$ in a few cases). We also discuss possible improvements of this method and especially its sensitivity to the error of iron abundance measurements of individual stars of a GC. The method presented here can quickly give an estimate for the number of SNe required to explain the iron abundance spread in a GC without the requirement of any hydrodynamical simulations.

==> answer.txt <==
We would like to appreciate useful comments  from the referee for our
paper.

We provide below our responses to your comments and describe our revisions.
Below we show both the referee's original report and our response/answers.
Our  answers are between #####ANSWERS (start)  and -----ANSWERS (end).

# Main Commentss

 1  It would be important to expand on the catalogue used in the analysis. Since results are quite sensitive to the
    measured σ_[Fe/H] – which is typically smaller (or at least comparable) to the uncertainties associated to the
    measurements for many clusters; the paper would have benefited from a more detailed discussion on our ability
    to model the spectroscopic uncertainties and how this impacts results.
    Bailin (2019) uses spectroscopic measurements from different literature sources to derive intrinsic iron spreads
    in GC stars. The value of the intrinsic iron spread is calculated as σ_lines / √N_lines , where σ_lines is the rms
    dispersion in the measurements of [Fe/H] from the different Fe I lines and N lines is the number of Fe I lines
    used. Uncertainties based on sensitivity to atmospheric parameters – which generally dominate the error budget
    when errors are <∼ 0.05; are included only in some cases.
    The Bailin (2019) catalogue can be regarded as an augmented version of the catalogue presented in Willmann
    & Strader (2012), who also derived intrinsic [Fe/H] spreads in some 24 GCs. From Willmann & Strader (2012):
    “Although reasonable indicators of the dispersion in [Fe/H], the values in Table 1 should be considered with
    caution before comparing in detail with models. The accuracy of our estimates of the variance of [Fe/H] (and
    its uncertainty) relies on (1) the appropriateness of the underlying Gaussian model, (2) clean membership
    samples, and (3) accurate uncertainties for individual stars. [...] The third condition —estimating accurate
    uncertainties– is most relevant for GCs because their measured σ [F e/H] are comparable to (or less than) the
    measurement uncertainties for single stars. For this paper, we have included the random uncertainty in the
    Fe I abundance as the standard error of the mean, while Carretta et al. (2009a) included no measurement
    uncertainties in their calculation of [Fe/H] spread. The practical effect is that the intrinsic [Fe/H] spreads we
    derive for GCs in this paper are slightly smaller than those in Carretta et al. (2009a) by typically 0.01 dex.
    Like Carretta et al. (2009a), we emphasize that their and our values are upper limits to be true [Fe/H] spreads
    due to our limited ability to model the full measurement uncertainties on each star”.
    Thus, extremely small intrinsic spreads reported in Bailin (2019) for some clusters should be rather consider
    upper limits the intrinsic iron variations and this should emerge from the discussion in Sect 4.2 where the
    limitations of the method are discussed. For example, how results change when half of the spread is adopted
    (σ_[Fe/H] rather than 2 × σ_[Fe/H] )?
    Also, it would be useful to comment on individual clusters for which the authors find a large N subt
    SN in Section
    4.3 (or at least discuss the most extreme cases). For example, do we have evidence of iron variations from their
    chromosome maps (Milone et al. 2017) or from spectroscopic investigations? What is the light-element content
    of the iron sub-population? What we can conclude on the proposed stellar polluters for the second generation
    stars based on the reported t_{SF}^{end} ?
    
#####ANSWERS

    We added section 2.3 to explain the dataset used and refered to it in paragraph 2 of Sec. 2.1.
    We added an explanation on how the sample can be biased due to the fractions of populations, especially when using a Gaussian,
    observed in paragraph 2 of Sec. 2.1.
    We added Eq. 3 to show that n_SN scales linearly with σ_[Fe/H]. This is further expanded on in Sec. 4.2, where we mention that
    half the spread causes half the n_SN.
    We commented on how the results change when only 1 σ_[Fe/H] is used in paragraph 3 of Sec. 3.
    We discuss individual GCs in Sec. 4.4.

-----ANSWERS

 2  In the discussion section, the authors consider the impact of the errors associated to the individual metallicity
    measurements on their analytical model. To this aim, they randomly assign representative errors (from Carretta
    et al. 2009) to some 150 stars in GCs in the metallicity range [Fe/H] between –2.5 and –0.1. For this simple
    exercise, they assume no significant dependency between the metallicity values and their errors (Carretta et
    al. 2009). I would like to see a more detailed discussion on the procedure they have adopted, e.g. What are
    the typical errors they have adopted to perturb the synthetic metallicity distributions? How those errors were
    computed in Carretta et al. (2009a)?
    Moreover, different GC samples may be biased against a specific sub-population because of several reasons
    (e.g. magnitude limits, fraction of observed stars in different sub-populations, etc etc). One example is NGC
    7089 (M 2). For this cluster, Bailin (2019) derive an intrinsic spread of 0.021^{+0.025}_{0.008} (Masseron et al. 2019).
    However, the colour-magnitude diagram of this cluster clearly shows the presence of an poorly populated red-
    giant branch sequence with enhanced [Fe/H] abundances (see Milone et al. 2014; Yong et al. 2014). Stars
    1along this sequence have not been targeted by Masseron et al. 2019, therefore the iron spread of Bailin (2019)
    is clearly underestimated.
    
#####ANSWERS

    We added an explanation to how the Caretta-Errors are computed to the 1st paragraph of Sec. 4.3.
    We describe how bias against specific subpopulations can influence the results in the 3rd paragraph of Sec. 4.2.

-----ANSWERS

 3  Observations show that stars with enhanced N and Na (second generation stars) generally outnumber stars
    with “normal” chemical composition (first generation stars). The fraction of 2G/1G stars seems to be function
    of the GC current mass (see Milone et al. 2017). Please also comment on that when introducing the model
    and discuss if this evidence has an impact on the results.
    
#####ANSWERS

    This is a good point, we added an explanation on how the sample can be biased due to the fractions of populations
    observed in paragraph 2 of Sec. 2.1. We discussed it further in paragraph 2 of Sec. 4.2.

-----ANSWERS

# Minor Comments

## Abstract

 1  “Many globular clusters (GCs) are known to host multiple populations distinguishable by their metallicities.”
    Although the sentence is formally correct, in stellar studies one commonly refers to metallicity as [Fe/H]. Thus,
    I would rather say “[...] multiple populations distinguishable by their distinctive light-element content”.
    
#####ANSWERS

    We changed the sentence as recommended by the reviewer.

-----ANSWERS
    
## Introduction

 1  Page 1, col 1, line 44: “One of the most common tools to detecting multiple populations are chromosom maps
    (Milone et al. 2015; Milone 2016; Milone et al. 2017).”
    The author introduce the notion of chromosom**e** map without explaining what they are or using them in
    the discussion. It would be useful to give a short description of the chromosome maps here or simply mention
    that photometry in well selected filters (and/or filter combinations) can be effectively used -together with
    spectroscopy- to detect light-element variations and characterise their properties.
    
#####ANSWERS

    We added a short description of chromosome maps to the introduction (1st paragraph).

-----ANSWERS
    
 2  Page 1, second paragraph: “If we assume that GCs initially formed out [...]”
    Here the authors implicitly assume that MPs have been formed in subsequent star formation episodes. Although
    this is still widely accepted by the community and the majority of the theoretical models for the MPs are
    indeed based on this notion, it has been also recognized that such self-enrichment models have difficulties
    reproducing observations, especially when the a global view to the MP phenomenon is taken (mass-budget
    problem, constraints on age spreads intermediate age clusters with MPs; e.g.; Bastian and Lardo 2018 and
    references therein).
    
#####ANSWERS

    We added an explanation of the matter to the 2nd paragraph of the introduction.

-----ANSWERS
    
 3  Please explicitly name in the introduction clusters for which we have evidence of intrinsic iron variations
    (σ >0.08-0.10; e.g., variations larger than the errors associated to the measurements). This would allow to
    quantify the percentage of stellar systems characterised by intrinsic variations in iron with respect to the normal
    GC population with only light-element spreads.
    
#####ANSWERS

     We added a list of the most relevant GCs to the 1st paragraph of the introduction.

-----ANSWERS

## Methods

 1  Page 2, par 2: “where [Fe/H] is the mean iron abundance of the GC and σ[Fe/H] the width of the Gaussian
    fitted over the iron distribution as given in Bailin (2019).”
    Please give a short description of the Bailin et al. (2019) dataset. In particular, expand on the method used
    to infer for iron variations in this study.
    
#####ANSWERS

    A description of Bailin's dataset was added in 2.3.

-----ANSWERS
    
 2  Page 2, Line 5, col2: “We mainly used the values for [Fe/H] and [Fe/H] from Bailin (2019) in this work.”
    It is not clear from this sentence if all iron spread values quoted in Table 1 are from Bailin (2019). If values
    from other studies are used, please make it clear in the text and point to the appropriate reference.
    
#####ANSWERS

    We removed the word "mainly" from the sentence below Eq. 2 to signify that all iron spread values are from Bailin (2019).

-----ANSWERS
    
 3  Page 3, Line 39, col2. “A positive dependency of n SN on [Fe/H]...”
    Please quantify the strength of the positive correlations observed in Figures 1 to 3 (i.e. showing residuals wrt
    a linear fit and using correlation coefficients). This would immediately allow to quantify differences between
    Figure 1 and A1 (formerly 3). Please also annotate Figures 1 and A1 (formerly 3) with the size of the plotted sample.
    
#####ANSWERS

    We added a panel showing the residuals to the figures. We also added the sample size to the caption of the figures
    and in the case of Fig. 3 added an explanation, why GCs are missing.
    Since the fits only make sense when fitting log(n_SN) we could only use the positive values for $n_SN$ for fitting.
    A fit on the linear scale leads to the line going through the two GCs with the highest values and then following a trajectory
    far right from all the other GCs. Is this what was asked for here?
    We added a paragraph discussing the residuals and the Pearsson coefficient to the end of the Appendix.

-----ANSWERS
    
# Typos

 1  Line 57, first columns: replace “core collapse SN to be 0.074M Maoz & Graur (2017)” with “core collapse SN
    to be 0.074M (Maoz & Graur 2017)”
    
#####ANSWERS

    We removed the typo.

-----ANSWERS
    
 2  Page 6, col1, line 3: replace simmilar with similar
    
#####ANSWERS

    We removed the typo.

-----ANSWERS
 
# other changes

  1 changed all occurrences of the word section to the abbreviated version Sec.
  2 removed all instances of "first generation" and "second generation" and replaced it with "stars that formed before the SNe" and
    "stars that formed after the SNe" and similar phrases
  3 Introduction 1st para: rephrased the 2nd sentence to make it more clear
  4 Introduction 2nd para: added the reference to Jimenez et al. (2021), which is a very relevant recent paper for our work
  5 1st para Sec. 2: linguistic changes
  6 Added a more elaborate explanation to Eq. 1, now Eq. 2, and adjusted the section accordingly.
  7 replaced M_ini in Eq 2 with M_ecl and
  8 below Eq.2: removed the part with "Since we used the mass fraction..." since it is now explained between Eq. 1 and 2
  9 above Eq. 5 added an explanation that M_ecl \approx M_ini
 10 in Eq. 5 renamed "R_G" to "R_ap"
 11 below Eq. 5: added the unit M_\odot to <m>
 12 below Eq. 5 explicitely mentioned that the concentration parameter belongs to a King concentration
 13 last paragraph of Sec. 2.1: Added a more thorough explanation as to why we are using 12 Gyr as the age of our GCs.
 14 last sentence of Sec. 2.1: We point out the use of the Newton-Raphson method to solve our implicit Eq.
 15 above Eq. 6: added Neustadt et al.(2021) to the references for failed SN
 16 above Eq. 6: replaced ", for more ..." with "(for more ... )"
 17 first para Sec. 2.2: We clarified that we use the IMF for stellar masses between 0.08 and 120 Msun
 18 added a step to Eq. 6 for easier usage
 19 added Eq. 7 + explanation to make it easier to understand Eq. 8
 20 last para of 2.2: replaced Fig. with fig. where appropriate
 21 added a line to indicate the maximal possible number of SN to Figs. 1 and A1 (formerly 3)
 22 added a red line indicating the maximum number of possible SNe per mass
 23 added a comma in the caption of Fig. 2
 24 moved Fig. 3 and Sec. 4.3 into the appendix
 25 adjusted the numbers in paragraph 1 of Sec. 3 to match the ones in the table and shortened them to one order of magnitude
 26 Sec 3 paragraph 2: changed "no correllation .. was found" to "we do not find any correlation ..."
 27 Removed the redundant sentence "This is, however, decreased if we correct our calculations for the systematic error
 28 mentioned in \cite{2009A&A...505..117C} which was used to compute the spreads given in \cite{2019ApJS..245....5B}
 29 (see Section \ref{sec_systErr} for a detailed discussion)." from paragraph 2 Sec. 3
 30 Sec. 3 last para: changed "under 10 Myr" to "around 4 Myr"
 31 Sec. 3 last sentence: changed "less than 10 Myr" to "after a similar time"
 32 1st para Sec. 4.1: minor changes to make sentences clearer
 33 3rd para of Sec. 4.1 replaced "multiple" with "a multitude of"
 34 4th para of Sec. 4.1 added the information that t_SF clusteres around 4 Myr, changed "highly" to "likely to be"
 35 last sentence of 4.1: changed "Hydrodynamic" to "Hydrodynamical" and added an explanation of the expenses to be expected from hydrodynamical simulations.
 36 4th para of Sec. 4.2: changed "the GC's high-mass end..." to "the high-mass end"
 37 last but 1 para of Sec. 4.2: added reference to Jimenze et al. (2021)
 38 last para of Sec. 4.2: changed "look at" to "consider"
 39 5th paragraph of Sec. 4.2: replaced "Additionally" with "Furthermore" to prevent the repetition of words
 40 1sr paragraph in Sec. 4.3: deleted the word "mean" from the sentence "Their mean metallicities ranged from $[Fe/H] = -2.5$ and $-0.1$."
 41 Sec. 5 expanded on the advantages of our method
 42 Sec. 5 last para: removed a "however"
 

